Towards Fine-grained Image Classification with Generative Adversarial Networks and Facial Landmark Detection

Fine-grained classification remains a challenging task because distinguishing categories needs learning complex and local differences. Diversity in the pose, scale, and position of objects in an image makes the problem even more difficult. Although the recent Vision Transformer models achieve high performance, they need an extensive volume of input data. To encounter this problem, we made the best use of GAN-based data augmentation to generate extra dataset instances. Oxford-IIIT Pets was our dataset of choice for this experiment. It consists of 37 breeds of cats and dogs with variations in scale, poses, and lighting, which intensifies the difficulty of the classification task. Furthermore, we enhanced the performance of the recent Generative Adversarial Network (GAN), StyleGAN2-ADA model to generate more realistic images while preventing overfitting to the training set. We did this by training a customized version of MobileNetV2 to predict animal facial landmarks; then, we cropped images accordingly. Lastly, we combined the synthetic images with the original dataset and compared our proposed method with standard GANs augmentation and no augmentation with different subsets of training data. We validated our work by evaluating the accuracy of fine-grained image classification on the recent Vision Transformer (ViT) Model.

==> graph.dat <==
x	y1	y2	y3	y4	y5	y6
0	260.7697308	254.417	250.1615201	252.7879763	253.8	260.6019993
0.08	248.8601357	233.74	264.3091375	236.9788724	240.3	244.8
0.16	219.4283512	213.962	206.1670074	185.3834987	207	219.6
0.24	183.5517807	179.8	179.0076853	159.4636361	189	206.9503535
0.32	157.3754529	125.86	122.6964855	139.6064206	162	182.7
0.4	146.0820605	106.082	90.38927845	122.1281371	135	148.5
0.48	124.0028127	94.395	70.70758346	105.8214605	116.1	127.078485
0.56	114.1103402	74.617	57.48743115	90.58228352	106.2	126
0.64	103.4344373	62.031	50.27792284	77.31250433	91.8	124.2
0.72	85.25046105	55.738	47.14053103	68.96115365	92.7	133.6351765
0.8	79.48202079	51.243	42.47209683	63.24356129	82.8	124.2
0.88	69.67363426	48.546	39.06692663	55.89455577	74.7	116.1
0.96	66.67203516	46.748	35.21963704	50.24892967	79.2	109.6448801
1.04	63.24610758	47.647	33.58840518	47.05026299	67.5	105.3
1.12	62.03325286	44.95	32.45465239	44.45641585	63	100.8
1.2	58.16215215	43.152	30.3466976	42.0087104	57.6	101.9931229
1.28	57.74939623	42.253	29.51471434	39.03491098	54	98.1
1.36	58.30402876	40.9045	28.08310222	38.43574555	54.9	94.5
1.44	56.20494661	39.556	24.82008002	35.65239148	52.2	91.713006
1.52	55.31072463	36.859	23.90149677	36.24898151	47.7	88.2
1.6	54.15773395	37.758	22.76745685	33.83222139	50.4	86.49
1.68	56.65879376	37.758	21.86566722	33.58877106	45	85.24558813
1.76	54.69155401	35.96	22.50666855	33.20807468	43.2	82.8
1.84	53.85089395	35.061	22.09337971	31.92830599	42.3	78.3
1.92	55.84830005	36.0499	21.40787707	31.17471371	44.1	75.12021882
2	54.59560184	34.2519	20.42311123	30.9024148	44.1	76.5
2.08	55.52867353	33.4428	20.14133718	30.25500265	43.2	74.7
2.16	54.60848555	32.4539	19.39011285	31.48321992	43.02	72.98093496
2.24	53.16555703	32.8135	18.56150756	30.00788859	42.3	73.35
2.32	51.77320836	31.8246	17.79823488	29.0361979	38.7	73.8
2.4	49.46836018	31.465	18.97693877	29.10224458	42.21	74.28667286
2.48	51.98058263	30.1165	18.43837731	29.51073019	42.3	74.16
2.56	50.86849718	29.5771	18.56150756	28.84014349	43.2	73.89
2.64	53.8502606	29.1276	17.79823488	27.6264548	42.48	73.99629884
2.72	53.76937007	29.2175	18.97693877	26.97117571	43.2	72
2.8	52.0800642	28.8579	18.43837731	26.71244138	42.21	74.61
2.88	52.76572553	28.3185	18.26232729	26.36477816	42.39	74.23548449
2.96	54.1531137	28.4983	17.74796318	25.95216591	41.4	73.89
3.04	52.34288298	27.9	17.17636947	25.51499367	41.85	74.7
3.12	52.38882239	27.3296	17.03864097	25.54480986	41.49	77.33965962
3.2	51.67174543	27.0599	16.95889096	26.32464589	43.2	72
3.28	51.57924478	27.1498	16.93254098	25.34542037	40.68	69.3
3.36	51.71617777	26.8801	16.32792583	25.30051468	40.5	71.44302905
3.44	52.19551607	26.5205	16.07766155	25.83430436	41.49	73.08
3.52	50.48255709	26.7003	16.29659429	24.74710808	41.4	73.8
3.6	50.76831924	25.8912	16.11	24.51497899	39.6	75.72251595
3.68	51.84	25.3	16.52985415	24.21365163	41.4	74.07
3.76	51.48	25	16.24356106	23.42900892	39.6	71.82
3.84	51.21	24.9	15.37894051	24.15982767	38.7	69.46107639
3.92	51.03	24.3	15.56389662	23.81798148	39.15	70.38
4	51.57	25.0821	15.26789604	23.31	39.6	71.1
4.08	51.12	25.3518	15.72795719	23.49	38.88	73.62564873
4.16	50.49	24.5427	15.4458664	22.95	38.7	72
4.24	50.31	24.5427	15.8556148	23.04	38.34	72.9
4.32	50.13	24	16.06440924	21.87	38.52	75.52874687
4.4	50.76	23.7	14.71415458	22.41	37.89	75.06
4.48	50.58	23.9	15.21	23.22	38.7	73.8
4.56	49.68	23.5	14.87490851	21.51	37.8	72.99
4.64	49.23	23.7	16.08308911	21.78	37.35	72.81
4.72	48.87	23.2	14.71415458	22.32	37.71	72.63
4.8	51.21	23.4	14.87490851	21.06	37.08	72.45
4.88	50.76	23	14.05255599	20.79	36.72	71.91
4.96	50.22	22.3	14.49316171	21.33	36.9	71.28
5.04	49.77	22.8	14.31	21.06	36.45	72.18
